Localized Supervised Learning for Cryo-ET Reconstruction

Cryo-electron tomography (Cryo-ET) is a powerful tool in structural biology for 3D visualization of cells and biological systems at resolutions sufficient to identify individual proteins in situ. The measurements are collected by tilting the frozen specimen and exposing it to an electron beam of known dosage. As the biological samples are prone to electron damage, the samples can be exposed to only a limited dosage of electrons, leading to noisy and incomplete measurements. Thus, the reconstructions are noisy and incomplete, leading to the missing wedge problem. Currently, self-supervised learning is used to compensate for this issue. This typically involves, for each volume to recover, training a large 3D UNet on the initial noisy reconstruction, leading to large training time and memory requirements. In this work, we exploit the local nature of the forward model to train a lightweight network using only localized data from the measurements. This design provides flexibility in balancing computational and time requirements while reconstructing the volumes with high accuracy. We observe experimentally that this network can work well on unseen datasets, despite using a network trained on a few measurements.

==> images/fsc_test_data.csv <==
OURS,FBP
1.000000,1.000000
0.946663,0.939300
0.945745,0.950361
0.895639,0.888704
0.900062,0.896173
0.819475,0.819528
0.790078,0.792442
0.871724,0.863664
0.873331,0.864429
0.903835,0.891864
0.906273,0.891871
0.914962,0.896036
0.907226,0.884313
0.893193,0.871741
0.889487,0.868248
0.900566,0.879873
0.912785,0.883174
0.911522,0.884654
0.896519,0.870747
0.907185,0.871830
0.908950,0.878721
0.917562,0.884050
0.927228,0.894098
0.923764,0.883337
0.916767,0.881889
0.923502,0.884355
0.915549,0.872549
0.912964,0.864970
0.914937,0.864607
0.911366,0.858743
0.913389,0.863139
0.910199,0.852495
0.908036,0.847702
0.913149,0.851696
0.909418,0.841998
0.909532,0.845188
0.901850,0.833644
0.899327,0.827695
0.899122,0.822135
0.896205,0.813795
0.895219,0.814669
0.892897,0.806933
0.892795,0.805617
0.888948,0.794316
0.887118,0.789632
0.888755,0.793928
0.880560,0.781072
0.885597,0.779632
0.890111,0.784814
0.882753,0.774839
0.880952,0.773278
0.879037,0.768278
0.878810,0.769620
0.880925,0.767549
0.881027,0.765292
0.876636,0.757351
0.876529,0.756489
0.873628,0.754131
0.870846,0.753637
0.875453,0.750263
0.876377,0.749710
0.872823,0.747373
0.875980,0.750074
0.874488,0.750399
0.876186,0.747209
0.873627,0.744925
0.879022,0.750082
0.877786,0.746470
0.876643,0.749704
0.874793,0.738844
0.876232,0.747693
0.878497,0.749666
0.878544,0.748478
0.878897,0.749059
0.877967,0.747646
0.885357,0.757634
0.879713,0.750697
0.886948,0.758387
0.884162,0.753369
0.886044,0.756470
0.888277,0.759918
0.886677,0.757387
0.888106,0.756837
0.891731,0.765286
0.892036,0.762502
0.891767,0.768047
0.894086,0.767648
0.893743,0.763285
0.896541,0.770515
0.896535,0.768969
0.897166,0.770599
0.899626,0.771964
0.901145,0.774771
0.900716,0.773489
0.902691,0.774667
0.903474,0.777909
0.903493,0.775195
0.903639,0.774963
0.905396,0.776270
0.905782,0.778503
0.907317,0.780089
0.904687,0.775035
0.905531,0.774264
0.908916,0.778888
0.909639,0.781718
0.910252,0.780038
0.911175,0.782144
0.911873,0.779957
0.912293,0.780624
0.911153,0.778990
0.914169,0.777124
0.914428,0.779009
0.913996,0.776771
0.914668,0.778569
0.915050,0.778468
0.913526,0.778802
0.914363,0.774332
0.916508,0.778183
0.916210,0.774725
0.918320,0.777997
0.919443,0.779262
0.918482,0.774442
0.921182,0.777019
0.921658,0.776917
0.921431,0.774669
0.921259,0.774777
0.921701,0.772640
0.924426,0.775810
0.921995,0.771557
0.922111,0.772313
0.923686,0.774242
0.924446,0.771590
0.925865,0.769634
0.926887,0.770252
0.927754,0.771448
0.927907,0.769933
0.929088,0.767622
0.928312,0.766661
0.931218,0.770590
0.930118,0.767478
0.931006,0.766365
0.932319,0.765815
0.931470,0.765174
0.932732,0.767051
0.932460,0.760827
0.934102,0.765038
0.934041,0.764897
0.934264,0.765503
0.936077,0.764261
0.937065,0.766309
0.935198,0.762316
0.936442,0.763371
0.936820,0.761801
0.937524,0.762418
0.937028,0.758214
0.937310,0.757990
0.938293,0.762903
0.932800,0.758481
0.938440,0.759688
0.939067,0.757173
0.939836,0.758830
0.940145,0.757939
0.939976,0.757459
0.940950,0.755365
0.940338,0.754007
0.941888,0.756256
0.941079,0.754564
0.941351,0.752299
0.942547,0.757723
0.942910,0.756271
0.942287,0.757651
0.943811,0.755385
0.943579,0.751299
0.944304,0.752403
0.944105,0.754303
0.944443,0.753265
0.944570,0.752756
0.944139,0.750231
0.943345,0.745845
0.943553,0.752610
0.944574,0.749566
0.943836,0.744789
0.943396,0.744851
0.942063,0.736342
0.941427,0.730841
0.941999,0.731298
0.942265,0.730288
0.940306,0.721133
0.941006,0.720640
0.941577,0.719175
0.940472,0.714330
0.941953,0.721457
0.940350,0.706904
0.938224,0.704994
0.938360,0.702551
0.940245,0.707245
0.939245,0.696194
0.939009,0.705135
0.938621,0.696757
0.938063,0.691972
0.937921,0.693040
0.939137,0.687736
0.939294,0.684507
0.937214,0.685442
0.939420,0.688648
0.939004,0.681393
0.936859,0.675434
0.938493,0.681091
0.937750,0.670522
0.936143,0.671976
0.937817,0.672847
0.938152,0.671160
0.935034,0.659091
0.934377,0.664120
0.935185,0.669535
0.935591,0.663036
0.933199,0.656586
0.931347,0.655512
0.933440,0.655812
0.933100,0.655924
0.931931,0.655534
0.931564,0.644022
0.928645,0.643084
0.930437,0.642716
0.927824,0.632981
0.927801,0.644884
0.927327,0.644676
0.924208,0.621415
0.924911,0.645201
0.924504,0.637877
0.923052,0.632093
0.919374,0.628246
0.923127,0.639075
0.914326,0.627446
0.914193,0.622272
0.914704,0.653130
0.912283,0.637229
0.905689,0.622068
0.906687,0.623501
0.905136,0.617452
0.899678,0.603541
0.899539,0.608082
0.894438,0.619525
0.901884,0.647455
0.896308,0.639808
0.889390,0.617853
0.889027,0.602247
0.879031,0.617408
0.882392,0.596120
0.881253,0.637876
0.878441,0.615906
0.854757,0.573423
0.868202,0.588447
0.860860,0.569763
0.807721,0.528682
0.706568,0.490685
0.662371,0.522448
0.584098,0.391021
0.517008,0.397364
0.500537,0.371247
0.511554,0.372020
0.410104,0.286743
0.407894,0.328907
0.496390,0.327235
0.411131,0.311108
0.424618,0.293725
0.578347,0.429345
0.000000,0.000000

